Partial Differential Equations Meet Deep Neural Networks: A Survey

Many problems in science and engineering can be represented by a set of partial differential equations (PDEs) through mathematical modeling. Mechanism-based computation following PDEs has long been an essential paradigm for studying topics such as computational fluid dynamics, multiphysics simulation, molecular dynamics, or even dynamical systems. It is a vibrant multi-disciplinary field of increasing importance and with extraordinary potential. At the same time, solving PDEs efficiently has been a long-standing challenge. Generally, except for a few differential equations for which analytical solutions are directly available, many more equations must rely on numerical approaches such as the finite difference method, finite element method, finite volume method, and boundary element method to be solved approximately. These numerical methods usually divide a continuous problem domain into discrete points and then concentrate on solving the system at each of those points. Though the effectiveness of these traditional numerical methods, the vast number of iterative operations accompanying each step forward significantly reduces the efficiency. Recently, another equally important paradigm, data-based computation represented by deep learning, has emerged as an effective means of solving PDEs. Surprisingly, a comprehensive review for this interesting subfield is still lacking. This survey aims to categorize and review the current progress on Deep Neural Networks (DNNs) for PDEs. We discuss the literature published in this subfield over the past decades and present them in a common taxonomy, followed by an overview and classification of applications of these related methods in scientific research and engineering scenarios. The origin, developing history, character, sort, as well as the future trends in each potential direction of this subfield are also introduced.

==> Other_Reference/10_referenceExtended.txt <==
@inproceedings{PangG2020PILMforPDEs,
  title={Physics-informed learning machines for partial differential equations: gaussian processes versus neural networks},
  author={Pang, Guofei and Karniadakis, G E},
  booktitle={Emerging Frontiers in Nonlinear Science},
  pages={323--343},
  year={2020},
  organization={Springer}
}
@article{LiXA2020AMultiScaleDNNAlgorithm,
  title={A multi-scale DNN algorithm for nonlinear elliptic equations with multiple scales},
  author={Li, Xi-An and Xu, Zhi-Qin John and Zhang, Lei},
  journal={Commun. Comput. Phys.},
  volume={28},
  number={5},
  pages={1886--1906},
  year={2020},
  publisher={Global Science Press}
}
@inproceedings{IchimuraT2020AFastScalable,
  title={A fast scalable iterative implicit solver with Green's function-based neural networks},
  author={Ichimura, Tsuyoshi and Fujita, Kohei and Hori, Muneo and Maddegedara and Ueda, Naonori and Kikuchi, Yuma},
  booktitle={In Proceedings of the 11th Workshop on Latest Advances in Scalable Algorithms for Large-Scale Systems},
  year={2020},
  organization={IEEE}
}
@article{ZhuYH2019PCDL,
  title={Physics-constrained deep learning for high-dimensional surrogate modeling and uncertainty quantification without labeled data},
  author={Zhu, Yinhao and Zabaras, Nocholas and Koutsourelakis, Phaedon-Stelios and Perdikaris, Paris},
  journal={Journal of Computational Physics},
  volume={394},
  pages={56--81},
  year={2019},
  publisher={Elsevier}
}
@inproceedings{ThanasutivesP2021LearningToSolveMultiple,
  title={Learning to solve multiple partial differential equations using physics-informed neural networks},
  author={Thanasutives, Pongpisit and Numao, Masayuki and Fukui, Ken-ichi},
  booktitle={In Proceedings of the 35th Annual Conference of the Japanese Society for Artificial Intelligence},
  year={2021},
  organization={JSAI2021}
}

==> Other_Reference/4_referenceCFD.txt <==
@article{BaiXD2020ApplyingPhysics,
  title={Applying physics informed neural network for flow data assimilation},
  author={Bai, Xiao-dong and Wang, Yong and Zhang, Wei},
  journal={Journal of Hydrodynamics},
  volume={32},
  number={6},
  pages={1050--1058},
  year={2020},
  publisher={Springer}
}
@article{MaoZP2020PINNforhighspeedflow,
  title={Physics-informed neural networks for high-speed flows},
  author={Mao, Zhiping and Jagtap, A D and Karniadakis, G E},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={360},
  pages={112789},
  year={2020},
  publisher={Elsevier}
}
@article{SunLN2020PcbayesianNN,
  title={Physics-constrained bayesian neural network for fluid flow reconstruction with sparse and noisy data},
  author={Sun, Luning and Wang, Jian-Xun},
  journal={Theoretical \& Applied Mechanics Letters},
  volume={10},
  pages={161--169},
  year={2020},
  publisher={Elsevier}
}
@article{RaoCP2020PIDLforincompressible,
  title={Physics-informed deep learning for incompressible laminar flows},
  author={Rao, Chengping and Sun, Hao and Liu, Yang},
  journal={Theoretical \& Applied Mechanics Letters},
  volume={10},
  pages={207--212},
  year={2020},
  publisher={Elsevier}
}
@article{XuR2020WeakformTGNN,
  title={Weak form theory-guided neural network (TgNN-wf) for deep learning of subsurface single- and two-phase flow},
  author={Xu, Rui and Zhang, Dongxiao and Rong, Miao and Wang, Nanzhe},
  journal={Journal of Computational Physics},
  volume={436},
  pages={110318},
  year={2021},
  publisher={Elsevier}
}
@article{SunLN2020Surrogatemodeling,
  title={Surrogate modeling for fluid flows based on physics-constrained deep learning without simulation data},
  author={Sun, Luning and Gao, Han and Pan, Shaowu and Wang, Jian-Xun},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={361},
  pages={112732},
  year={2020},
  publisher={Elsevier}
}
@article{Buhendwa2021InferringIncompressible,
  title={Inferring incompressible two-phase flow fields from the interface motion using physics-informed neural networks},
  author={Buhendwa, Aaron B and Adami, Stefan and Adams, Nikolaus A},
  journal={Machine Learning with Applications},
  volume={4},
  pages={100029},
  year={2021},
  publisher={Elsevier}
}
@inproceedings{LuoSR2020ParameterIdentification,
  title={Parameter Identification of RANS Turbulence Model Using Physics-Embedded Neural Network},
  author={Luo, Shirui and Vellakal, Madhu and Koric, Seid and Kindratenko, Volodymyr and Cui, Jiahuan},
  booktitle={Proceedings of International Conference on High Performance Computing},
  pages={137--149},
  year={2020}
}
@article{JinXW2021NSFnets,
  title={NSFnets (Navier-Stokes flow nets): Physics-informed neural networks for the incompressible Navier-Stokes equations},
  author={Jin, Xiaowei and Cai, Shengze and Li, Hui and Karniadakis, G E},
  journal={Journal of Computational Physics},
  volume={426},
  pages={109951},
  year={2021},
  publisher={Elsevier}
}
@article{CruzMA2019UseofReynoldsForce,
  title={The use of the Reynolds force vector in a physics informed machine learning approach for predictive turbulence modeling},
  author={Cruz, Matheus A and Thompson, Roney L and Sampaio, Luiz EB and Bacchi, Raphael DA},
  journal={Computers and Fluids},
  volume={192},
  pages={104258},
  year={2019},
  publisher={Elsevier}
}
@article{MethaPP2019Discovering,
  title={Discovering a universal variable-order fractional model for turbulent Couette flow using a physics-informed neural network},
  author={Metha, Pavan Pranjivan and Pang, Guofei and Song, Fangying and Karniadakis, G E},
  journal={Fractional Calculus and Applied Analysis},
  volume={22},
  number={6},
  pages={1675--1688},
  year={2019},
  publisher={De Gruyter}
}
@inproceedings{WangR2020TowardsPIDL,
  title={Towards physics-informed deep learning for turbulent flow prediction},
  author={Wang, Rui and Kashinath, Karthik and Mustafa, Mustafa and Albert, Adrian and Yu, Rose},
  booktitle={Proceedings of the 26th ACM SIGKDD International Conference on Knowledge Discovery \& Data Mining},
  pages={1457--1466},
  year={2020}
}
@book{WanZY2020PCML,
  title={Physics-constrained machine learning strategies for turbulent flows and bubble dynamics},
  author={Wan, Zhongyi},
  year={2020},
  publisher={Massachusetts Institute of Technology}
}
@article{RaissiM2019DLofTSM,
  title={Deep learning of turbulent scalar mixing},
  author={Raissi, Maziar and Babaee, Hessam and Givi, Peyman},
  journal={Physical Review Fluids},
  volume={4},
  pages={124501},
  year={2019},
  publisher={American Physical Society}
}

==> Other_Reference/5_referenceInverse.txt <==
@article{JinXW2021NSFnets,
  title={PDE-aware deep learning for inverse problems in cardiac electrophysiology},
  author={Tenderini, Riccardo and Pagani, Stefano and Quarteroni, Alfio and Deparis, Simone},
  journal={SIAM Journal on Scientific Computing},
  volume={44},
  number={3},
  pages={605--639},
  year={2022},
  publisher={SIAM}
}
@article{UhlmannG2020CNNinPhaseSpace,
  title={Convolutional neural networks in phase and inverse problems},
  author={Uhlmann, Gunther and Wang, Yiran},
  journal={SIAM J. Appl. Math.},
  volume={80},
  number={6},
  pages={2560--2585},
  year={2020},
  publisher={SIAM}
}
@article{ChenYY2020PINNforInverseProblems,
  title={Physics-informed neural networks for inverse problems in nano-optics and metamaterials},
  author={Chen, Yuyao and Lu, Lu and Karniadakis, G E and Negro, Luca Dal},
  journal={Optics Express},
  volume={28},
  number={8},
  pages={11618--11633},
  year={2020},
  publisher={Optica}
}
@article{JagtapAD2020ConservativePINNs,
  title={Conservative physics-informed neural networks on discrete domains for conservation laws: Applications to forward and inverse problems},
  author={Jagtap, A D and Kharazmi, Ehsan and Karniadakis G E},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={365},
  pages={113028},
  year={2020},
  publisher={Elsevier}
}
@article{MishraS2021PINNsforSRT,
  title={Physics informed neural networks for simulating radiative transfer},
  author={Mishra, Siddhartha and Molinaro, Roberto},
  journal={Journal of Quantitative Spectroscopy \& Radiative Transfer},
  volume={270},
  pages={107705},
  year={2021},
  publisher={Elsevier}
}
@article{LuL2020Extraction,
  title={Extraction of mechanical properties of materials through deep learning from instrumented indentation},
  author={Lu, Lu and Dao, Ming and Kumar, Punit and Ramamurty, Upadrasta and Karniadakis, G E and Suresh, Subra},
  journal={Proc. Natl. Acad. Sci. U.S.A.},
  volume={170},
  number={13},
  pages={7052--7062},
  year={2020},
  publisher={PNAS}
}
@article{WangNZ2021DLBIMA,
  title={Deep-learning-based inverse modeling approaches: A subsurface flow example},
  author={Wang, Nanzhe and Chang, Haibin and Zhang, Dongxiao},
  journal={Journal of Geophysical Research: Solid Earth},
  volume={126},
  number={2},
  year={2021},
  publisher={AGUPubs}
}
@inproceedings{SilvaRM2020PINNsfortheFEE,
  title={Physics-informed neural networks for the factored eikonal equation},
  author={Silva, R M and Coutinho, Alvaro L G A},
  booktitle={Proceedings of the XLIbero-Latin American Congress on Computational Methods in Engineering},
  year={2020}
}
@article{ChakrabortyS2021TLbasedMFPIDNN,
  title={Transfer learning based multi-fidelity physics informed deep neural network},
  author={Chakraborty, Souvik},
  journal={Journal of Computational Physics},
  volume={426},
  pages={109942},
  year={2021},
  publisher={Elsevier}
}
@article{ZhouZJ2021SolvingForwardandInverseProblems,
  title={Solving forward and inverse problems of the logarithmic nonlinear Schrödinger equation with PT -symmetric harmonic potential via deep learning},
  author={Zhou, Zijian and Yan, Zhenya},
  journal={Physics Letters A},
  volume={387},
  pages={127010},
  year={2021},
  publisher={Elsevier}
}
@article{RaissiM2019DLofVortexInducedVibrations,
  title={Deep learning of vortex-induced vibrations},
  author={Raissi, Maziar and Wang, Zhicheng and Triantafyllou, Michael S. and Karniadakis, G E},
  journal={J. Fluid Mech.},
  volume={861},
  pages={119--137},
  year={2019}，
  publisher={Cambridge University Press}
}
@article{KahanaA2020ObstacleSegmentation,
  title={Obstacle segmentation based on the wave equation and deep learning},
  author={Kahana, Adar and Turkel, Eli and Dekel, Shai and Givoli, Dan},
  journal={Journal of Computational Physics},
  volume={413},
  pages={109458},
  year={2020},
  publisher={Elsevier}
}
@article{PakravanS2021SolvingInversePDE,
  title={Solving inverse-PDE problems with physics-aware neural networks},
  author={Pakravan, Samira and Mistani, Pouria A. and Aragon-Calvo, Miguel A. and Gibou, Frederic},
  journal={Journal of Computational Physics},
  volume={440},
  pages={110414},
  year={2021},
  publisher={Elsevier}
}
@inproceedings{MohammadiN2021Ultrasound,
  title={Ultrasound elasticity imaging using phyiscs-based models and learning-based plug-and-play priors},
  author={Mohammadi, Narges and Doyley, Marvin, M. and Getin, Mujdat},
  booktitle={Proceedings of the 2021 IEEE International Conference on Acoustics, Speech and Signal Processing},
  year={2021}
}
@article{MengXH2021MultiFidelity,
  title={Multi-fidelity bayesian neural networks: algorithms and applications},
  author={Meng, Xuhui and Babaee, Hessam and Karniadakis, G E},
  journal={Journal of Computational Physics},
  volume={438},
  pages={110361},
  year={2021},
  publisher={Elsevier}
}
@article{BekeleYW2020PIDL,
  title={Physics-informed deep learning for one-dimensional consolidation},
  author={Bekele, Yared W.},
  journal={Journal of Rock Mechanics and Geotechnical Engineering},
  volume={13},
  pages={420--430},
  year={2021},
  publisher={CSRME}
}
@article{ZhangYJ2021HiddenPhysics,
  title={Hidden physics model for parameter estimation of elastic wave equations},
  author={Zhang, Yijie and Zhu, Xueyu and Gao, Jinghuai},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={381},
  pages={113814},
  year={2021},
  publisher={Elsevier}
}
@article{LaiZL2021StructuralIdentification,
  title={Structural Identification with Physics-informed Neural Ordinary Differential Equations},
  author={Lai, Zhilu and Mylonas, Charilaos and Nagarajaiah, Satish and Chatzi, Eleni},
  journal={Journal of Sound and Vibration},
  volume={508},
  pages={116196},
  year={2021},
  publisher={Elsevier}
}
@article{MahmoudabadbozchelouM2021DataDriven,
  title={Data-driven physics-informed constitutive metamodeling of complex fluids: A multifidelity neural network (MFNN) framework},
  author={Mahmoudabadbozchelou, Mohammadamin and Caggioni, Marco and Shahsavari, Setareh and Hartt, William H. and Karniadakis, G E and Jamali, Safa},
  journal={Journal of Rheology},
  volume={65},
  number={2},
  pages={179},
  year={2021},
  publisher={AIP Publishing}
}



==> Other_Reference/6_referenceEngineering.txt <==
@inproceedings{NeuerMJ2020Quantifying,
  title={Quantifying uncertainty in physics-informed variational autoencoders for anomaly detection},
  author={Neuer, Marcus J.},
  booktitle={Proceedings of the Cybersecurity workshop by European Steel Technology Platform},
  pages={28--38},
  year={2020},
  organization={European Steel Technology Platform}
}
@article{ZhuQM2021MLforMAM,
  title={Machine learning for metal additive manufacturing: predicting temperature and melt pool fluid dynamics using physics-informed neural networks},
  author={Zhu, Qiming and Liu, Zeliang and Yan, Jinhui},
  journal={Computational Mechanics},
  volume={67},
  pages={619--635},
  year={2021},
  publisher={Springer}
}
@article{YinML2021NonInvasive,
  title={Non-invasive inference of thrombus material properties with physics-informed neural networks},
  author={Yin, Minglang and Zheng, Xiaoning and Humphrey, Jay D. and Karniadakis, G E},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={375},
  pages={113603},
  year={2021},
  publisher={Elsevier}
}
@article{WangJJ2020PGNN,
  title={Physics guided neural network for machining tool wear prediction},
  author={Wang, Jinjiang and Li, Yilin and Zhao, Rui and Gao, Robert K.},
  journal={Journal of Manufacturing Systems},
  volume={57},
  pages={298--310},
  year={2020},
  publisher={Elsevier}
}
@article{KarandikarJ2021PGLC,
  title={Physics-guided logistic classification for tool life modeling and process parameter optimization in machining z.star},
  author={Karandikar, Jaydeep and Schmitz, Tony and Smith, Scott},
  journal={Journal of Manufacturing Systems},
  volume={59},
  pages={522--534},
  year={2021},
  publisher={Elsevier}
}
@inproceedings{PettitCL2021APINNforSound,
  title={A physics-informed neural network for sound propagation in the atmospheric boundary layer},
  author={Pettit, Chris L. and Wilson, D. Keith},
  booktitle={Proceedings of Meeting on Acoustics},
  volume={42},
  pages={022002},
  year={2021},
  organization={the Acoustical Society of America}
}
@article{CaiSZ2021AIVelocimetry,
  title={Artificial intelligence velocimetry and microaneurysm-on-a-chip for three-dimensional analysis of blood flow in physiology and disease},
  author={Cai, Shengze and Li, He and Zheng, Fuyin and Kong, Fang and Dao, Ming and Karniadakis, G E and Suresh, Subra},
  journal={Proc. Natl. Acad. Sci. U.S.A.},
  volume={118},
  number={13},
  pages={e2100697118},
  year={2021},
  publisher={PNAS}
}
@article{ZhangJC2021Spatiotemporal,
  title={Spatiotemporal wind field prediction based on physics-informed deep learning and LIDAR measurements},
  author={Zhang, Jincheng and Zhao, Xiaowei},
  journal={Applied Energy},
  volume={288},
  pages={116641},
  year={2021},
  publisher={Elsevier}
}
@article{YucesanYA2021Adjusting,
  title={Adjusting a torsional vibration damper model with physics-informed neural networks},
  author={Yucesan, Yigit A. and Viana, Felipe A.C. and Manin, Lionel and Mahfoud, Jarir},
  journal={Mechanical Systems and Signal Processing},
  volume={154},
  pages={107552},
  year={2021},
  publisher={Elsevier}
}
@article{WangTS2021Reconstruction,
  title={Reconstruction of natural convection within an enclosure using deep neural network},
  author={Wang, Tongsheng and Huang, Zhu and Sun, Zhongguo and Xi, Guang},
  journal={International Journal of Heat and Mass Transfer},
  volume={164},
  pages={120626},
  year={2021},
  publisher={Elsevier}
}
@article{KarimpouliS2020PIMLSeismic,
  title={Physics informed machine learning: Seismic wave equation},
  author={Karimpouli, Sadegh and Tahmasebi, Pejman},
  journal={Geoscience Frontiers},
  volume={11},
  pages={1993--2001},
  year={2020},
  publisher={Elsevier}
}
@article{ZhangZZ2021PIDLforDigital,
  title={Physics-informed deep learning for digital materials},
  author={Zhang, Zhizhou and Gu, Grace X},
  journal={Theoretical and Applied Mechanics Letters},
  volume={11},
  number={1},
  pages={100220},
  year={2021},
  publisher={Elsevier}
}
@article{WuHY2021PCDLforDataAssimilation,
  title={Physics-constrained deep learning for data assimilation of subsurface transport},
  author={Wu, Haiyi and Qiao, Rui},
  journal={Energy and AI},
  volume={3},
  pages={100044},
  year={2021},
  publisher={Elsevier}
}
@inproceedings{ShiRY2021PIDLforTrafficState,
  title={Physics-informed deep learning for traffic state estimation: a hybrid paradigm informed by second-order traffic models},
  author={Shi, Rongye and Mo, Zhaobin and Di, Xuan},
  booktitle={Proceedings of the 34th AAAI Conference on Artificial Intelligence},
  year={2021},
  organization={AAAI}
}
@article{LagergrenJH2020BiologicallyInformed,
  title={Biologically-informed neural networks guide mechanistic modeling from sparse experimental data},
  author={Lagergren, John H. and Nardini, John T. and Baker, Ruth E. and Simpson, Matthew J. and Flores, Kevin B.},
  journal={PLoS Comput Biol},
  volume={16},
  number={12},
  pages={e1008462},
  year={2020},
  publisher={PLoS}
}
@article{BeuclerT2021EnforcingAnalyticConstraints,
  title={Enforcing analytical constraints in neural networks emulating physical systems},
  author={Beucler, Tom and Pritchard, M and Rasp, Stephan and Ott, Pierre and Gentine, Pierre},
  journal={Physical Review Letters},
  volume={126},
  pages={098302},
  year={2021},
  publisher={American Physical Society}
}
@article{LiY2021DLbasedMethod,
  title={Deep learning-based method coupled with small sample learning for solving partial differential equations},
  author={Li, Ying and Mei, Fangjun},
  journal={Multimedia Tools and Applications},
  volume={80},
  pages={17391--17413},
  year={2021},
  publisher={Springer}
}
@inproceedings{WangRH2020Kalibre,
  title={Kalibre: knowledge-based neural surrogate model calibration for data center digital twins},
  author={Wang, Ruihang and Zhou, Xin and Dong, Linsen and Wen, Yonggang and Tan, Rui and Chen, Li and Wang, Guan and Zeng, Feng},
  booktitle={Proceedings of the 7th ACM International Conference on Systems for Energy-Efficient Buildings, Cities, and Transportation},
  year={2020},
  organization={ACM}
}
@article{WaheedUb2021PINNeik,
  title={PINNeik: Eikonal solution using physics-informed neural networks},
  author={Waheed, Umair bin and Haghighat, Ehsan and Alkhalifah, Tariq and Song, Chao and Hao, Qi},
  journal={Computers and Geosciences},
  volume={155},
  pages={104833},
  year={2021},
  publisher={Elsevier}
}
@article{WangNZ2020DLofSubsurfaceFlow,
  title={Deep learning of subsurface flow via theory-guided neural network},
  author={Wang, Nanzhe and Zhang, Dongxiao and Chang, Haibin and Li, Heng},
  journal={Journal of Hydrology},
  volume={584},
  pages={124700},
  year={2020},
  publisher={Elsevier}
}
@article{MasiF2021Thermodynamics,
  title={Thermodynamics-based artificial neural networks for constitutive modeling},
  author={Masi, Filippo and Stefanou, Ioannis and Vannucci, Paolo and Maffi-Berthier, Victor},
  journal={Journal of the Mechanics and Physics of Solids},
  volume={147},
  pages={104277},
  year={2021},
  publisher={Elsevier}
}
@article{KissasG2020MLinCardiovascular,
  title={Machine learning in cardiovascular flows modeling: Predicting arterial blood pressure from non-invasive 4D flow MRI data using physics-informed neural networks},
  author={Kissas, Georgios and Yang, Yibo and Hwuang, Eileen and Witschey, Walter R. and Detre, John A. and Perdikaris, Paris},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={358},
  pages={112623},
  year={2020},
  publisher={Elsevier}
}
@article{LiuML2020AGenericPINN,
  title={A generic physics-informed neural network-based constitutive model for soft biological tissues},
  author={Liu, Minliang and Liang, Liang and Sun, Wei},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={372},
  pages={113402},
  year={2020},
  publisher={Elsevier}
}
@article{FossanFE2021MLAugmented,
  title={Machine learning augmented reduced-order models for FFR-prediction},
  author={Fossan, Fredrik E. and Müller, Lucas O. and Sturdy, Jacob and Bråten, Anders T. and jørgensen, Arve and Wiseth, Rune and Hellevik, Leif R.},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={384},
  pages={113892},
  year={2021},
  publisher={Elsevier}
}
@article{NiakiSA2021PINNformodellingthethermochemical,
  title={Physics-informed neural network for modelling the thermochemical curing process of composite-tool systems during manufacture},
  author={Niaki, Sina Amini and Haghighat, Ehsan and Campbell, Trevor and Poursartip, Anoush and Vaziri, Reza},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={384},
  pages={113959},
  year={2021},
  publisher={Elsevier}
}
@article{SnaikiR2019KnowledgeEnhanced,
  title={Knowledge-enhanced deep learning for simulation of tropical cyclone boundary-layer winds},
  author={Snaiki, Reda and Wu, Teng},
  journal={Journal of Wind Engineering \& Industrial Aerodynamics},
  volume={194},
  pages={103983},
  year={2019},
  publisher={Elsevier}
}
@article{ShokouhiP2021PIDL,
  title={Physics-informed deep learning for prediction of CO2 storage site response},
  author={Shokouhi, Parisa and Kumar, Vikas and Prathipati, Sumedha and Hosseini, Seyyed A. and Giles, Clyde Lee and Kifer, Daniel},
  journal={Journal of Contaminant Hydrology},
  volume={241},
  pages={103835},
  year={2021},
  publisher={Elsevier}
}
@article{HeQZ2021PINNsforMultiphysics,
  title={Physics-informed neural networks for multiphysics data assimilation with application to subsurface transport},
  author={He, Qizhi and Barajas-Solano, David and Tartakovsky, Guzel and Tartakovsky, Alexandre M.},
  journal={Advances in Water Resources},
  volume={141},
  pages={103610},
  year={2020},
  publisher={Elsevier}
}
@article{ParkJY2019PIGNN,
  title={Physics-induced graph neural network: An application to wind-farm power estimation},
  author={Park, Junyong and Park Jinkyoo},
  journal={Energy},
  volume={187},
  pages={115883},
  year={2019},
  publisher={Elsevier}
}
@article{HarpDR2021OnTheFeasibility,
  title={On the feasibility of using physics-informed machine learning for underground reservoir pressure management},
  author={Harp, Dylan Robert and O'Malley, Dan and Yan, Bicheng and Pawar, Rajesh},
  journal={Expert Systems With Applications},
  volume={178},
  pages={115006},
  year={2021},
  publisher={Elsevier}
}
@article{FlorioMD2021PINNsforRarefiedGas,
  title={Physics-informed neural networks for rarefied-gas dynamics: Thermal creep flow in the Bhatnagar–Gross–Krook approximation},
  author={Florio, Mario De and Schiassi, Enrico and Ganapol, Barry D. and Furfaro, Roberto},
  journal={Phys. Fluid},
  volume={33},
  pages={047110},
  year={2021},
  publisher={AIP Publishing}
}
@article{TartakovskyAM2020PIDNNsforLearningParameters,
  title={Physics-Informed Deep Neural Networks for Learning Parameters and Constitutive Relationships in Subsurface Flow Problems},
  author={Tartakovsky, A. M. and Marrero, C. Ortiz and Perdikaris, Paris and Tartakovsky, G. D. and Barajas-Solano, D.},
  journal={Water Resources Research},
  volume={56},
  year={2020},
  publisher={AGU}
}
@article{WangNZ2021EfficientUncertainty,
  title={Efficient uncertainty quantification for dynamic subsurface flow with surrogate by Theory-guided Neural Network},
  author={Wang, Nanzhe and Chang, Haibin and Zhang, Dongxiao},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={373},
  pages={113492},
  year={2021},
  publisher={Elsevier}
}
@article{ChadalawadaJ2020HIML,
  title={Hydrologically Informed Machine Learning for Rainfall-Runoff Modeling: A Genetic Programming-Based Toolkit for Automatic Model Induction},
  author={Chadalawada, Jayashree and Herath, H. M. V. V. and Babovic, Vladan},
  journal={Water Resources Research},
  volume={56},
  year={2020},
  publisher={AGU}
}
@article{BandaiT2021PINNsWithMonotonicity,
  title={Physics-Informed Neural Networks With Monotonicity Constraints for Richardson-Richards Equation: Estimation of Constitutive Relationships and Soil Water Flux Density From Volumetric Water Content Measurements},
  author={Bandai, Toshiyuki and Ghezzehei, Teamrat A.},
  journal={Water Resources Research},
  volume={57},
  year={2021},
  publisher={AGU}
}
@article{HägerC2021PBDLforFiberOptic,
  title={Physics-Based Deep Learning for Fiber-Optic Communication Systems},
  author={Häger, Christian and Pfister, Henry D.},
  journal={Journal on Selected Areas in Communications},
  volume={39},
  number={1},
  pages={280--294},
  year={2021},
  publisher={IEEE}
}
@book{GurgenA2021DevelopmentAndAssessment,
  title={Development and assessment of physics-guided machine learning framework for prognosis system},
  author={Gurgen, Anil},
  year={2021},
  publisher={North Carolina State University}
}
@inproceedings{SunYF2020NeuPDE,
  title={NeuPDE: Neural Network Based Ordinary and Partial Differential Equations for Modeling Time-Dependent Data},
  author={Sun, Yifan and Zhang, Linan and Schaeffer, Hayden},
  booktitle={Proceedings of Machine Learning Research},
  volume={107},
  pages={352--372},
  year={2020},
  organization={PMLR}
}


==> Other_Reference/7_referenceHeat.txt <==
@article{ZobeiryN2021APIMLApproach,
  title={A physics-informed machine learning approach for solving heat transfer equation in advanced manufacturing and engineering applications},
  author={Zobeiry, Navid and Humfeld, Keith D.},
  journal={Engineering Applications of Artificial Intelligence},
  volume={101},
  pages={104232},
  year={2021},
  publisher={Elsevier}
}
@inproceedings{BorzdynskiOG2021ExploringDatasets,
  title={Exploring Datasets to Solve Partial Differential Equations with TensorFlow},
  author={Borzdynski, Oscar G. and Borondo, Florentino and Curbelo, Jezabel},
  booktitle={Proceedings of 15th International Conference on Soft Computing Models in Industrial and Environmental Applications},
  pages={441--450},
  year={2020},
  organization={SOCO2020}
}

==> Other_Reference/8_referenceSolid.txt <==
@article{LiuSM2021DLinSheetMetal,
  title={Deep Learning in Sheet Metal Bending With a Novel Theory-Guided Deep Neural Network},
  author={Liu, Shiming and Xia, Yifan and Shi, Zhusheng and Yu, Hui and Li, Zhiqiang and Lin, Jianguo},
  journal={Journal of Automatica Sinica},
  volume={8},
  number={3},
  pages={565--581},
  year={2021},
  publisher={IEEE}
}
@article{ShuklaK2020PINNforUltrasound,
  title={Physics-Informed Neural Network for Ultrasound Nondestructive Quantification of Surface Breaking Cracks},
  author={Shukla, Khemraj and Leoni, Patricio Clark Di and Blackshire, James and Sparkman, Daniel and Karniadakis, G E},
  journal={Journal of Nondestructive Evaluation},
  volume={39},
  number={61},
  year={2020},
  publisher={Springer}
}
@article{RadMT2020TheoryTraining,
  title={Theory-training deep neural networks for an alloy solidification benchmark problem},
  author={Rad, M. Torabi and Viardin, A. and Schmitz, G. J. and Apel, M.},
  journal={Computational Materials Science},
  volume={180},
  pages={109687},
  year={2020},
  publisher={Springer}
}
@article{ZhuangXY2021DeepAutoencoder,
  title={Deep autoencoder based energy method for the bending, vibration, and buckling analysis of Kirchhoff plates with transfer learning},
  author={Zhuang, Xiaoying and Guo, Hongwei and Alajlan, Naif and Zhu, Hehua and Rabczuk, Timon},
  journal={European Journal of Mechaics / A Solids},
  volume={87},
  pages={104225},
  year={2021},
  publisher={Elsevier}
}
@article{TaoF2020PIANN,
  title={Physics-Informed Artificial Neural Network Approach for Axial Compression Buckling Analysis of Thin-Walled Cylinder},
  author={Tao, Fei and Liu, Xin and Du, Haodong, Yu, Wenbin},
  journal={AIAA Journal},
  volume={58},
  number={6},
  pages={2737--2747},
  year={2020},
  publisher={Arc}
}
@article{LiW2021APGNNframework,
  title={A physics-guided neural network framework for elastic plates: Comparison of governing equations-based and energy-based approaches},
  author={Li, Wei and Bazant, Martin Z. and Zhu, Juner},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={383},
  pages={113933},
  year={2021},
  publisher={Elsevier}
}
@article{SamaniegoE2020AnEnergyApproach,
  title={An energy approach to the solution of partial differential equations in computational mechanics via machine learning: Concepts, implementation and applications},
  author={Samaniego, E. and Anitescu, C. and Goswami, S. and Nguyen-Thanh, V. M. and Guo, H. and Hamdia, K. and Zhuang, X. and Rabczuk, T.},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={362},
  pages={112790},
  year={2020},
  publisher={Elsevier}
}
@article{GoswamiS2020AdaptiveFourthOrder,
  title={Adaptive fourth-order phase field analysis using deep energy minimization},
  author={Goswami, Somdatta and Anitescu, Cosmin and Rabczuk, Timon},
  journal={Theoretical and Applied Fracture Mechanics},
  volume={107},
  pages={102527},
  year={2020},
  publisher={Elsevier}
}
@article{Nguyen-ThanhVM2020ADeepEnergyMethod,
  title={A deep energy method for finite deformation hyperelasticity},
  author={Nguyen-Thanh, Vien Minh and Zhuang, Xiaoying and Rabczuk, Timon},
  journal={European Journal of Mechaics / A Solids},
  volume={80},
  pages={103874},
  year={2020},
  publisher={Elsevier}
}
@article{DehghaniH2021ANNaided,
  title={ANN-aided incremental multiscale-remodelling-based finite strain poroelasticity},
  author={Dehghani, Hamidreza and Zilian, Andreas},
  journal={Computational Mechanics},
  volume={68},
  pages={131--154},
  year={2021},
  publisher={Springer}
}

==> Other_Reference/9_referencePhysics.txt <==
@article{PatelRG2021APIOperatorRegression,
  title={A physics-informed operator regression framework for extracting data-driven continuum models},
  author={Patel, Ravi G. and Trask, Nathaniel A. and Wood, Mitchell A. and Cyr, Eric C.},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={373},
  pages={113500},
  year={2021},
  publisher={Elsevier}
}
@article{GaoH2021PhyGeoNet,
  title={PhyGeoNet: Physics-informed geometry-adaptive convolutional neural networks for solving parameterized steady-state PDEs on irregular domain},
  author={Gao, Han and Sun, Luning and Wang, Jian Xun},
  journal={Journal of Computational Physics},
  volume={428},
  pages={110079},
  year={2021},
  publisher={Elsevier}
}
@article{VlassisNN2021SobolevTraining,
  title={Sobolev training of thermodynamic-informed neural networks for interpretable elasto-plasticity models with level set hardening},
  author={Vlassis, Nikolaos N. and Sun, WaiChing},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={377},
  pages={113695},
  year={2021},
  publisher={Elsevier}
}
@article{ZhangRY2020PImultiLSTM,
  title={Physics-informed multi-LSTM networks for metamodeling of nonlinear structures},
  author={Zhang, Ruiyang and Liu, Yang and Sun, Hao},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={369},
  pages={113226},
  year={2021},
  publisher={Elsevier}
}
@article{LiR2021PINNsforSolvingMultiscale,
  title={Physics-informed neural networks for solving multiscale mode-resolved phonon Boltzmann transport equation},
  author={Li, R. and Lee, E. and Luo, T.},
  journal={Materials Today Physics},
  volume={19},
  pages={100429},
  year={2021},
  publisher={Elsevier}
}
@article{WangSF2021DLofFreeBoundary,
  title={Deep learning of free boundary and Stefan problems},
  author={Wang, Sifan and Perdikaris, Paris},
  journal={Journal of Computational Physics},
  volume={428},
  pages={109914},
  year={2021},
  publisher={Elsevier}
}
@article{ZhangH2020StatisticalSolutiontoSDEs,
  title={Statistical solution to SDEs with α-stable Lévy noise via deep neural network},
  author={Zhang, Hao and Xu, Yong and Li, Yongge and Kurths, Jürgen},
  journal={International Journal of Dynamics and Control},
  volume={8},
  pages={1129--1140},
  year={2020},
  publisher={Springer}
}
@article{Ayensa-JiménezJ2021PredictionAndIdentification,
  title={Prediction and identification of physical systems by means of Physically-Guided Neural Networks with meaningful internal layers},
  author={Ayensa-Jiménez, Jacobo and Doweidar, Mohamed H. and Sanz-Herrera, Jose A. and Doblaré, Manuel},
  journal={Comput. Methods Appl. Mech. Engrg.},
  volume={381},
  pages={113816},
  year={2021},
  publisher={Elsevier}
}
@book{BazarkhanovaA2021PINNsforSolvingDiracEquation,
  title={Physics Informed Neural Networks for solving Dirac equation in (1+1) dimension},
  author={Bazarkhanova, Aigerim},
  year={2021},
  publisher={Nazarbayey University}
}
@article{DengLC2021ApplicationofPINNs,
  title={Application of physics-informed neural networks for self-similar and transient solutions of spontaneous imbibition},
  author={Deng, Lichi and Pan, Yuewei},
  journal={Journal of Petroleum Science and Engineering},
  volume={203},
  pages={108644},
  year={2021},
  publisher={Elsevier}
}
@inproceedings{HuXL2020ADLFramework,
  title={A Deep Learning Framework for Solving Rectangular Waveguide Problems},
  author={Hu, Xiaolin and Buris, Nicholas E.},
  booktitle={Proceedings of the 2020 IEEE Asia-Pacific Microwave Conference},
  year={2020},
  organization={IEEE}
}
@inproceedings{DongL2020ImageBased,
  title={Image-based Discovery of the Coupled Schrodinger Equations},
  author={Dong, Liang and Li, Yangyang and Zheng, Bowen and Sun, Guiling},
  booktitle={Proceedings of the 2020 IEEE 3rd International Conference of Safe Production and Informatization},
  year={2020},
  organization={IEEE}
}
@article{IslamM2021ExtractionofMaterialProperties,
  title={Extraction of material properties through multi-fidelity deep learning from molecular dynamics simulation},
  author={Islam, Mahmudul and Thakur, Md Shajedul Hoque and Mojumder, Satyajit and Hasan, Mohammad Nasim},
  journal={Computational Materials Science},
  volume={188},
  pages={110187},
  year={2021},
  publisher={Elsevier}
}
@article{BaldanM2021Solving1DNonlinear,
  title={Solving 1D non-linear magneto quasi-static Maxwell’s equations using neural networks},
  author={Baldan, Marco and Baldan, Giacomo and Nacke, Bernard},
  journal={IET Sci. Meas. Technol.},
  volume={15},
  pages={204--217},
  year={2021},
  publisher={John Wiley & Sons Ltd}
}
@article{XuY2020SolvingFokkerPlanckEquation,
  title={Solving Fokker-Planck equation using deep learning},
  author={Xu, Yong and Zhang, Hao and Li, Yongge and Zhou, Kuang and Liu, Qi and Kurths, Jürgen},
  journal={Chaos},
  volume={30},
  pages={013133},
  year={2020},
  publisher={AIP Publishing}
}
@article{ArnoldF2021StateSpaceModeling,
  title={State–space modeling for control based on physics-informed neural networks},
  author={Arnold, Florian and King, Rudibert},
  journal={Engineering Applications of Artificial Intelligence},
  volume={101},
  pages={104195},
  year={2021},
  publisher={Elsevier}
}
@article{Nakamura-ZimmererT2021AdaptiveDLfor,
  title={Adaptive deep learning for high-dimensional hamilton-jacobi-bellman equations},
  author={Nakamura-Zimmerer, Tenavi and Gong, Qi and Kang, Wei},
  journal={SIAM J. Sci. Comput.},
  volume={43},
  number={2},
  pages={A1221--A1247},
  year={2021},
  publisher={SIAM}
}
@article{SmithJD2021EikoNet,
  title={EikoNet: solving the eikonal equation with deep neural networks},
  author={Smith, Jonathan D. and Azizzadenesheli, Kamyar and Ross, Zachary E.},
  journal={Transactions on Geoscience and Remote Sensing},
  volume={59},
  number={12},
  pages={10685--10696},
  year={2021},
  publisher={IEEE}
}
@article{LiL2021KohnSham,
  title={Kohn-Sham equations as regularizer: building prior knowledge into machine-learned physics},
  author={Li, Li and Hoyer, Stephan and Pederson, Ryan and Sun, Ruoxi and Cubuk, Ekin D. and Riley, Patrick and Burke, Kieron},
  journal={Physical Review Letters},
  volume={126},
  pages={036401},
  year={2021},
  publisher={APS Physics}
}
